Queuing for Secrets: Model-Based Remote Timing Attacks

Remote timing attacks exploit variations in response times to infer sensitive information about remote systems. Their effectiveness, however, is often limited by the difficulty of accurately modeling the stochastic nature of server-side response times, taking into account the intrinsic variability of the service time of a request and the impact of varying workloads on the observed response times. In this article, we propose a new stochastic framework for remote timing attacks based on queuing models and Bayesian statistics. We assume that the attacker knows the service time distributions of two classes of requests and that the information leakage occurs when a malicious observer can distinguish with high probability the class based on the observed response times in the presence of noise induced by exogenous workload. Our experimental evaluation on popular websites demonstrates the practical viability of the approach: our attack outperforms formal techniques based on deterministic service times and existing empirical techniques, while requiring less tuning and fewer hyper-parameters compared to previous formal approaches. Overall, our results show that principled stochastic modeling can provide a solid foundation for building more effective remote timing attacks under realistic network and workload conditions.

==> CV_and_Photos/balbo_bio.txt <==
Gianfranco Balbo received his Ph.D. degree in Computer Science from Purdue University – USA in 1979 and is currently Emeritus Professor at the Informatics Department of Torino University, after retiring as Full Professor in November 2016. His research interests are in the area of performance evaluation of computer systems, systems biology, queueing networks, stochastic Petri nets, and queueing theory. He is one of the proposers of the Generalized Stochastic Petri Net (GSPN) formalism that he developed while conducting research on the performance of parallel computers. The results of his activity are published in more than 100 conference and journal papers and in 10 books (as author or editor). Gianfranco Balbo is an ISI highly cited researcher, member of the Academy of Sciences of Torino), and “Commendatore” of the Italian Republic in honor of his scientific achievements.

==> CV_and_Photos/bozzolan_bio.txt <==
Simone Bozzolan received his Master's degree in Computer Science in 2024 from Ca' Foscari University of Venice, where he is currently pursuing a Ph.D. in Computer Science. His research focuses on web security, with particular emphasis on authentication and authorization systems. He investigates techniques for analyzing, detecting, and mitigating vulnerabilities in web applications, applying both empirical and formal methods to improve the security and resilience of web-based systems.

==> CV_and_Photos/calzavara_bio.txt <==
Stefano Calzavara is an Associate Professor of Computer Science at Ca’ Foscari University of Venice, Italy. His research lies at the intersection of formal methods and software security, with applications to web security and AI security. He has authored over 70 publications in these areas, including papers in top-tier venues such as IEEE S&P, ACM CCS, NDSS, USENIX Security, and The Web Conference. He has served the research community in several leading roles, including Program Chair of IEEE CSF (2022 and 2023), Security Area Chair for The Web Conference (2024), and Vice-Chair for USENIX Security (2026 and 2027). He is currently Editor-in-Chief of the Journal of Computer Security. His work has received best paper awards at IEEE S&P 2025 and ETAPS 2013.


==> CV_and_Photos/marin_bio.txt <==
Andrea Marin received his Ph.D. in Computer Science from the University of Venice in 2009. He is Professor of Computer Science at the same university. He is the (co-)author of over 100 technical papers in refereed international journals and conference proceedings. His current research focuses on the performance and reliability evaluation of computer systems using stochastic modeling techniques. He is senior member of IEEE.

==> CV_and_Photos/olliaro_bio.txt <==
Diletta Olliaro is a PostDoctoral Fellow at KTH Royal Institute of Technology where she works in TECoSA research center. In 2025, she was awarded the Ph.D. in Computer Science cum laude from Ca' Foscari University of Venice. Her research focuses on queueing theory, product-form solution models, and, more broadly, the stochastic modeling of networks and telecommunication systems, with an emphasis on evaluating and improving their performance and reliability.

==> CV_and_Photos/sereno_bio.txt <==
Matteo Sereno received the Laurea degree in Computer Science from the University of Salerno, Italy, in 1987, and the Ph.D. degree in Computer Science from the University of Turin, Italy, in 1992. He is currently a Full Professor with the Department of Computer Science, University of Turin, Italy. His research interests include performance evaluation and modeling of communication networks, distributed systems, queueing networks, stochastic Petri net models, game theory, and their applications to computer and telecommunication systems.

